The Nature of gamma-ray Loud Narrow Line Seyfert I Galaxies PKS 1502+036 and PKS 2004-447

Variable gamma-ray emission has been discovered in five Radio-loud Narrow Line Seyfert 1 (NLSy1) galaxies by the Large Area Telescope (LAT) onboard the Fermi Gamma-Ray Space Telescope. This has clearly demonstrated that these NLSy1 galaxies do have relativistic jets similar to two other cases of gamma-ray emitting Active Galactic Nuclei (AGN), namely blazars and radio galaxies. We present here our results on the multi-band analysis of two gamma-ray emitting NLSy1 galaxies namely PKS 1502+036 (z = 0.409) and PKS 2004-447 (z = 0.240) using archival data. We generate multi-band long term light curves of these sources, build their spectral energy distribution (SED) and model them using an one zone leptonic model. They resemble more to the SEDs of the flat spectrum radio quasar (FSRQ) class of AGN. We then compare the SEDs of these two sources with two other Fermi detected AGN along the traditional blazar sequence, namely the BL Lac Mrk 421 (z = 0.03) and the FSRQ 3C 454.3 (z = 0.86). The SEDs of both PKS 1502+036 and PKS 2004-447 are found to be intermediate to the SEDs of Mrk 421 and 3C 454.3. In the gamma-ray spectral index v/s gamma-ray luminosity plane, both these NLSy1 galaxies occupy a distinct position, wherein, they have luminosity between Mrk 421 and 3C 454.3, however steep gamma-ray spectra similar to 3C 454.3. Their Compton dominance as well as their X-ray spectral slope also lie between Mrk 421 and 3C 454.3. We argue that the physical properties of both PKS 1502+036 and PKS 2004$-$447 are in general similar to blazars and intermediate between FSRQs and BL Lac objects and these sources thus could fit into the traditional blazar sequence.

==> Referee_response.txt <==
                                                         18 Feb. 2013

Bozena Czerny
Scientific Editor
The Astrophysical Journal


Dear Prof. Czerny,

We are hereby submitting the revised version of our manuscript titled
"The nature of gamma-ray loud Narrow Line Seyfert 1 galaxies 
PKS 1502+036 and PKs 2004-447" by Vaidehi S. Paliya et al.  
We thank the referee for his/her valuable comments and his/her support for 
our paper's likely acceptance in ApJ. The comments have helped us in 
incorporating/stressing very important points.

We have  now made changes as and where needed in the text to incorporate
the issues raised  by the referee. These changes made in the text are
highlighted in bold typeface. A description of the changes made in the text
as well as our answers to the referee are given following each of the
referee's comments under the label RESPONSE. As we have addressed all the
points raised by the referee, we trust that this version of the paper,
will be accepted by ApJ


The requested changes are as follow:

 * Throughout the paper the following replacements should be made:

   - generate SED  ->  build SED
   - 3C 354.5      ->  3C 454.5

RESPONSE: Done

 * Abstract

   - The sentence "Their long term multi-band light curves indicate
     the presence of flux variations in them" should be dropped (see
     comment on Sect. 6 below)

RESPONSE: We have not dropped the sentence, however, we have replaced 
          it with the following "We generate multi-band long term lightcurves 
          of these sources, build ..."

   - in the sentence "Fermi has also discovered variable gamma-ray
     emission from five Narrow Line Seyfert 1 (NLSy1) galaxies (Abdo
     et al. 2009b,c; D'Ammando et al. 2012)" a citation to Calderone
     et al. 2011 should be added.  A citation to arXiv:1105.0772 is
     also desirable, e.g. "A few more NLS1 sources are suspected to be
     gamma-ray emitter, although the detection significance is still
     low (Foschini 2011, arXiv:1105.0772)".

RESPONSE:  Done

   - the uppercase words in the sentence

       "However, these NLSY1 GALAXIES are at odds with the OTHER
        PROPERTIES OF BLAZARS, SUCH THAT THEY are hosted in spiral
        galaxies with low mass black holes, WHEREAS, blazars are
        hosted in elliptical galaxies with high mass black holes."

     should be replaced with the uppercase words in the following

        "However, these SIMILARITIES are at odds with the COMMON
         BELIEF THAT NLSY1 are hosted in spiral galaxies with low mass
         black holes, WHILE blazars WITH POWERFUL RELATIVISTIC JETS
         are hosted in elliptical galaxies with high mass black
         holes."

RESPONSE: Done

 * Sect. 2

   - The faintest gamma-NLS1 are 1H 0323+342 and PKS 2004-447 (Abdo et
     al. 2009c).  The sentence "they are the faintest..." should be
     corrected accordingly.

RESPONSE: Done

   - in the sentence "It is a faint, but persistent gamma-ray emitter
     (Calderone et al. 2011)" a citation to Abdo et al. 2009c should
     be added.

RESPONSE: Done

 * Sect. 3.1: the first paragraph may be dropped entirely, and the
   reference to Atwood et al. 2009 be shifted to the next one.

REPSONSE: Done

 * Table 1: the values of column density of Galactic absorption should
   be moved from Table 2 to Table 1.

RESPONSE: Done

 * Sect. 4.3: The spectral indexes of PKS 2004-447 in the two
   considered epochs are not reported, but there is a claim for a
   "softening when brightening trend".  Either the spectral indexes
   should be reported, or the claim should be dropped.  Also, point 4
   in the conclusions should be changed accordingly.

RESPONSE: We have now given the values of the spectral indices.


 * Sect. 4.4:

   - in the SED model a black body component is assumed to provide the
     seed photons to EC.  It should be reported what is the luminosity
     of this component in the AGN frame.  The spectrum of this
     component should be shown in both panels of Fig. 4.

RESPONSE: Done

   - The luminosity of the black body component should be compared
     with observed photometry, especially those from WISE and 2MASS.
     If the luminosities turn out to be comparable to observed data
     then the model is inconsistent: the observed luminosity is
     supposed to be the sum of the contributions from the black body
     and the synchrotron components.  In this case the model
     parameters should be changed in order to consider the black body
     component in the fit.

RESPONE: Done, New sentences are added towards the end of Section 4.4

   - a similar analysis have been performed in Abdo et al. 2009c.  A
     comparison of the SED model parameters with their results should
     be discussed.

REPSONSE: An attempt was made to compare our results with that of Abdo et al.
          2009c. We found mismatch in many of the parameters. We believe
          that this mismatch is due to the data set used in SED modelling.
          The data used in this work can be considered nearly quasi-simultaneous
          whereas, Abdo et al. 2009c has used data that is non-simultaneous.
          These points are discussed at the end of Section 4.4

 * Sect. 5:

   - the statement "superluminal jet motion" requires a reference.


RESPONSE: A reference to Doi et al. 2006 is now given

   - in the sentence "the detection of variable gamma-ray emission in
     five RL-NLSy1" a reference to Calderone et al. 2011 is required.

RESPONSE: Done

   - the uppercase words in the sentence

     "clearly shows that NLSy1 galaxies HOSTED IN SPIRAL GALAXIES
      could also have relativistic jets similar to the blazars hosted
      in elliptical galaxies, WHICH GOES AGAINST the paradigm"

     should be replaced with the uppercase words in the following

     "clearly shows that NLSy1 galaxies could also have relativistic
      jets similar to the blazars hosted in elliptical galaxies.  IF
      THE NLS1 ARE HOSTED IN SPIRAL GALAXIES WE SHOULD REVISIT the
      paradigm"

RESPONSE: Done

  - the meaning and the usefulness of the sentence "using data for
     the similar period as that of the two gamma-NLSy1 galaxies
     studied here" is not clear.  If not necessary the sentence should
     be dropped.

RESPONSE: We have modified that sentence as follows
          "For both 3C 454.3 and Mrk 421, we utilized data that covered the 
           same period as that used for the two gamma-NLSy1 galaxies studied
           here"

   - the word "INDICATES" should be replaced by "SUGGESTS"

RESPONSE: Done

 * Fig. 1 and Fig. 2: there is only a single dashed line, the second
   one is supposed to be on the right axis.  It should be made
   visible, possibly by extending the X axis.  Also, in caption of
   Fig. 1 replace "dotted" with "dashed".

RESPONSE: Done


 * Fig. 4: data from 2MASS and WISE are shown with the same symbol.  A
   different symbol should be used.


RESPONSE: Done

* Fig. 6: the labels of individual sources should be added to the
   figure.

RESPONSE: Done

* Sect. 6

   - point 1 should be dropped: the Authors state in Sect. 4.1 that
     such claims can not be made, except maybe in the UVOT bands and
     X-rays for PKS 2004-447.  Variability at radio wavelengths and
     gamma-rays has been discussed in previous works, hence this is
     not a result of this work.

RESPONSE: Done

  - point 2: the words "Therefore, it is likely" should be replaced
     by "A possible interpretation is".


RESPONSE: Done

